Critical and multicritical Lee-Yang fixed points in the local potential approximation

The multicritical generalizations of the Lee-Yang universality class arise as renormalization-group fixed points of scalar field theories with complex $i\varphi^{2n+1}$ interaction, $n\in\mathbb{N}$, just below their upper critical dimension. It has been recently conjectured that their continuation to two dimensions corresponds to the non-unitary conformal minimal models $\mathcal{M}(2,2n+3)$. Motivated by that, we revisit the functional renormalization group approach to complex $\mathcal{P}\mathcal{T}$-symmetric scalar field theories in the Local Potential Approximation, without or with wavefunction renormalization (LPA and LPA' respectively), aiming to explore the fate of the $i\varphi^{2n+1}$ theories from their upper critical dimension to two dimensions. The $i\varphi^{2n+1}$ fixed points are identified using a perturbative expansion of the functional fixed-point equation near their upper critical dimensions, and they are followed to lower dimensions by numerical integration of the full equation. A peculiar feature of the complex $\mathcal{P}\mathcal{T}$-symmetric potentials is that the fixed points are characterized by real but negative anomalous dimensions $\eta$, and in low dimension $d$, this can lead to a change of sign of the scaling dimensions $\Delta=(d-2+\eta)/2$, thus requiring a novel analysis of the analytical properties of the functional fixed-point equations. We are able to follow the Lee-Yang universality class ($n=1$) down to two dimensions, and numerically determine the scaling dimension of the fundamental field as a function of $d$. On the other hand, within the LPA', multicritical Lee-Yang fixed points with $n>1$ cannot be continued to $d=2$ due to the existence of unexpected non-perturbative fixed points that annihilate with the $i\varphi^{2n+1}$ fixed points.

==> anx/fig11LPA.txt <==
{{6,6},
{599/100,5.999958961865178},
{299/50,5.999838256645054},
{597/100,5.999641279571349},
{149/25,5.999371162329516},
{119/20,5.999030803318313},
{297/50,5.998622893355080},
{593/100,5.998149937671277},
{148/25,5.997614274857642},
{591/100,5.997018093279624},
{59/10,5.996363445379288},
{29/5,5.986976879889088},
{57/10,5.973335343259543},
{28/5,5.956366792352866},
{11/2,5.936710619675509},
{27/5,5.914839812326459},
{53/10,5.891123341668613},
{26/5,5.865861401508105},
{51/10,5.839306788313663},
{5,5.811678569330794},
{49/10,5.783171152219256},
{24/5,5.753960447363554},
{47/10,5.724208093435143},
{23/5,5.694064330341972},
{9/2,5.663669888058917},
{22/5,5.633157136546740},
{43/10,5.602650671390474},
{21/5,5.572267470901787},
{41/10,5.542116740371389},
{4,5.512299548798477},
{39/10,5.482908356255681},
{19/5,5.454026521943375},
{37/10,5.425727871807160},
{18/5,5.398076389681354},
{7/2,5.371126077718381},
{17/5,5.344921011743638},
{33/10,5.319495597128489},
{16/5,5.294875012855565},
{31/10,5.271075817416955},
{3,5.248106680954544},
{29/10,5.225969203797260},
{14/5,5.204658781681647},
{27/10,5.184165481409900},
{13/5,5.164474896367419},
{5/2,5.145568958013268},
{12/5,5.127426686289011},
{23/10,5.110024868209846},
{11/5,5.093338659312288},
{21/10,5.077342106981155}}

==> anx/fig11LPAprime.txt <==
{{6,6},
{599/100,5.999927287409215},
{299/50,5.999714313892361},
{597/100,5.999368251892223},
{149/25,5.998895600413903},
{119/20,5.998302281128401},
{297/50,5.997593716652288},
{593/100,5.996774895038951},
{148/25,5.995850423446701},
{591/100,5.994824573202230},
{59/10,5.993701317944433},
{29/5,5.977826430432551},
{57/10,5.955218638428040},
{28/5,5.927627055656162},
{11/2,5.896294043639416},
{27/5,5.862183322696117},
{53/10,5.826085647684318},
{26/5,5.788672501764386},
{51/10,5.750524469233465},
{5,5.712146181095433},
{49/10,5.673973902867164},
{24/5,5.636379257238709},
{47/10,5.599671290922015},
{23/5,5.564098347166536},
{9/2,5.529850671338253},
{22/5,5.497064223927356},
{43/10,5.465825781036088},
{21/5,5.436179096476668},
{41/10,5.408131711898412},
{4,5.381661937021888},
{39/10,5.356725560065521},
{19/5,5.333261951577169},
{37/10,5.311199353119236},
{18/5,5.290459263807104},
{7/2,5.270959933873343},
{17/5,5.252619038999160},
{33/10,5.235355644406038},
{16/5,5.219091580153848},
{31/10,5.203752346170265},
{3,5.189267653759856},
{29/10,5.175571694564600},
{14/5,5.162603211372508},
{27/10,5.150305429679727},
{13/5,5.138625895399266},
{5/2,5.127516252864468},
{12/5,5.116931988234199},
{23/10,5.106832156345154},
{11/5,5.097179103621297},
{21/10,5.087938195590745},
{2,5.079077554531212}}

==> anx/fig12LPA.txt <==
{{21/10,-0.152949932954184},
{11/5,-0.049429301716102},
{23/10,0.042291015284723},
{12/5,0.124109200592062},
{5/2,0.197859325881140},
{13/5,0.265208780877722},
{27/10,0.327596612598072},
{14/5,0.386216290643415},
{29/10,0.442028273588188},
{3,0.495788061137977},
{301/100,0.501074954384280},
{151/50,0.506347778065316},
{76/25,0.516853147750172},
{61/20,0.522086626418480},
{153/50,0.527307901433856},
{307/100,0.532517407585527},
{77/25,0.537715567548343},
{309/100,0.542902792151231},
{31/10,0.548079480637846},
{311/100,0.553246020918765},
{78/25,0.558402789814352},
{157/50,0.568688466663207},
{63/20,0.573818074838339},
{79/25,0.578939312470871},
{317/100,0.584052504154076},
{159/50,0.589157964566587},
{319/100,0.594255998594528},
{16/5,0.599346901417893},
{321/100,0.604430958550403},
{161/50,0.609508445817293},
{323/100,0.614579629248059},
{13/4,0.624704098201818},
{163/50,0.629757863795263},
{327/100,0.634806283942695},
{82/25,0.639849567003849},
{329/100,0.644887904379461},
{33/10,0.649921465140640}}

==> anx/fig12LPAprime.txt <==
{{129/50,0.181595348722967},
{259/100,0.205006642850590},
{13/5,0.221059931134909},
{261/100,0.234281315855745},
{131/50,0.245887124968360},
{263/100,0.256418880491890},
{66/25,0.266173398025130},
{53/20,0.275334017444619},
{133/50,0.284023253544023},
{267/100,0.292327691667796},
{67/25,0.300311150985255},
{269/100,0.308022236245607},
{27/10,0.315498949672302},
{271/100,0.322771650518886},
{68/25,0.329865032376806},
{273/100,0.336799489176940},
{11/4,0.350257265301477},
{69/25,0.356807373207400},
{277/100,0.363253056349675},
{139/50,0.369603568403420},
{279/100,0.375867008906836},
{14/5,0.382050512163834},
{281/100,0.388160398341133},
{141/50,0.394202295596977},
{283/100,0.400181239738948},
{71/25,0.406101756255088},
{57/20,0.411967928376165},
{143/50,0.417783453963437},
{287/100,0.423551693379589},
{72/25,0.429275710025473},
{289/100,0.434958304866816},
{29/10,0.440602046001946},
{291/100,0.446209294111303},
{73/25,0.451782224466364},
{293/100,0.457322846047852},
{147/50,0.462833018222336},
{59/20,0.468314465346272},
{74/25,0.473768789602453},
{297/100,0.479197482322301},
{149/50,0.484601934005586},
{299/100,0.489983443215178},
{3,0.495343224496495},
{301/100,0.500682415448342},
{151/50,0.506002083052867},
{303/100,0.511303229356480},
{76/25,0.516586796580434},
{61/20,0.521853671728642},
{153/50,0.527104690750976},
{307/100,0.532340642312369},
{77/25,0.537562271211325},
{309/100,0.542770281485662},
{31/10,0.547965339238392},
{311/100,0.553148075212334},
{78/25,0.558319087138326},
{313/100,0.563478941878608},
{157/50,0.568628177383989},
{63/20,0.573767304480699},
{79/25,0.578896808500309},
{317/100,0.584017150763594},
{159/50,0.589128769926661},
{319/100,0.594232083194844},
{16/5,0.599327487406577},
{321/100,0.604415359985225},
{161/50,0.609496059751155},
{323/100,0.614569927578037},
{81/25,0.619637286864620},
{13/4,0.624698443772544},
{163/50,0.629753687145377},
{327/100,0.634803287959882},
{82/25,0.639847498036174},
{329/100,0.644886547472452},
{33/10,0.649920639662864}}

==> anx/fig12LPAprimebis.txt <==
{{129/50,0.128675152061471},
{259/100,0.106793713778241},
{13/5,0.092275543258880},
{261/100,0.080594929968419},
{131/50,0.070536003067357},
{263/100,0.061557779339527},
{66/25,0.053364085943893},
{53/20,0.045772360980218},
{133/50,0.038661048286423},
{267/100,0.031944770746267},
{67/25,0.025561277579446},
{269/100,0.019464083582841},
{27/10,0.013618224053512},
{271/100,0.007998127667733},
{68/25,0.002588252904638}}

==> anx/fig9LPA.txt <==
{{21/10,-0.213552919495792},
{11/5,-0.156680320143642},
{23/10,-0.099707731168658},
{12/5,-0.042643391022310},
{5/2,0.014504571289343},
{13/5,0.071728098880302},
{27/10,0.129019172509233},
{14/5,0.186369778951442},
{29/10,0.243771882290903},
{3,0.301217398266130},
{31/10,0.358698171846289},
{16/5,0.416205958233324},
{33/10,0.473732407476932},
{17/5,0.531269052847523},
{7/2,0.588807303035098},
{18/5,0.646338438129088},
{37/10,0.703853609189036},
{19/5,0.761343841045953},
{39/10,0.818800037790182},
{4,0.876212990216912},
{41/10,0.933573384328477},
{21/5,0.990871809843810},
{43/10,1.048098767544726},
{22/5,1.105244674192514},
{9/2,1.162299863663339},
{23/5,1.219254582852747},
{47/10,1.276098980752317},
{24/5,1.332823088855588},
{49/10,1.389416790637220},
{5,1.445869777168744},
{51/10,1.502171484830617},
{26/5,1.558311009293086},
{53/10,1.614276987006803},
{27/5,1.670057430504236},
{11/2,1.725639495151491},
{28/5,1.781009138973735},
{57/10,1.836150605450267},
{29/5,1.891045590410749},
{59/10,1.945671785774639},
{591/100,1.951118582833241},
{148/25,1.956562376114599},
{593/100,1.962003130129290},
{297/50,1.967440807982475},
{119/20,1.972875371257926},
{149/25,1.978306779887874},
{597/100,1.98373499200628},
{299/50,1.989159963782579},
{599/100,1.994581649232299},
{6,2.}}

==> anx/fig9LPAprime.txt <==
{{2,-0.428093121139644},
{21/10,-0.370062325187429},
{11/5,-0.311690042676698},
{23/10,-0.252984471638584},
{12/5,-0.193953732008668},
{5/2,-0.134605951158582},
{13/5,-0.074949355082188},
{27/10,-0.014992366947928},
{14/5,0.045256285157944},
{29/10,0.105787449359421},
{3,0.166591417957969},
{31/10,0.227657780159261},
{16/5,0.288975257519047},
{33/10,0.350531520250862},
{17/5,0.412312982942028},
{7/2,0.474304578949776},
{18/5,0.536489513921391},
{37/10,0.598849000645051},
{19/5,0.661361979938883},
{39/10,0.724004835643485},
{4,0.786751116033548},
{41/10,0.849571278980802},
{21/5,0.912432483596296},
{43/10,0.975298456113133},
{22/5,1.038129461300231},
{9/2,1.100882411254579},
{23/5,1.163511139455954},
{47/10,1.2259668582973313},
{24/5,1.288198802642012},
{49/10,1.350155041359116},
{5,1.411783415714754},
{51/10,1.4730325413461534},
{26/5,1.533852792683811},
{53/10,1.594197177201772},
{27/5,1.6540220013169695},
{11/2,1.7132872257555205},
{28/5,1.7719563950445714},
{57/10,1.829995979686841},
{29/5,1.8873738310408181},
{59/10,1.9440560341895106},
{591/100,1.9496844937260966},
{148/25,1.9553055396228831},
{593/100,1.9609191190770736},
{297/50,1.966525176518322},
{119/20,1.9721236532678026},
{149/25,1.9777144871455883},
{597/100,1.9832976120153238},
{299/50,1.988872957252059},
{599/100,1.9944404471148731},
{6,2.}}
